A Statistical Study of Photospheric Magnetic Field Changes During 75 Solar Flares

Abrupt and permanent changes of photospheric magnetic fields have been observed during solar flares. The changes seem to be linked to the reconfiguration of magnetic fields, but their origin is still unclear. We carried out a statistical analysis of permanent line-of-sight magnetic field ($B_{\rm LOS}$) changes during 18 X-, 37 M-, 19 C- and 1 B-class flares using data from Solar Dynamics Observatory/Helioseismic and Magnetic Imager. We investigated the properties of permanent changes, such as frequency, areas, and locations. We detected changes of $B_{\rm LOS}$ in 59/75 flares. We find that strong flares are more likely to show changes, with all flares $\ge$ M1.6 exhibiting them. For weaker flares, permanent changes are observed in 6/17 C-flares. 34.3\% of the permanent changes occurred in the penumbra and 18.9\% in the umbra. Parts of the penumbra appeared or disappeared in 23/75 flares. The area where permanent changes occur is larger for stronger flares. Strong flares also show a larger change of flux, but there is no dependence of the magnetic flux change on the heliocentric angle. The mean rate of change of flare-related magnetic field changes is 20.7 Mx cm$^{-2}$ min$^{-1}$. The number of permanent changes decays exponentially with distance from the polarity inversion line. The frequency of the strength of permanent changes decreases exponentially, and permanent changes up to 750 Mx cm$^{-2}$ were observed. We conclude that permanent magnetic field changes are a common phenomenon during flares, and future studies will clarify their relation to accelerated electrons, white light emission, and sunquakes to further investigate their origin.

==> notes.txt <==
 - Error bars: error in the blos, and areas
 - Mx cm^-2, is divided by the size of the element or by the size of the sum of all elements
 - ORCID LUCIA and Benjamin 


WLF: 59, 16, 13, 25, 5, 68


;--------------------------------------------------------------


More strong field changes in the line-of-sight (LOS) of the field occurred closer to the limb than near the disk-center, resulting in a correlation between the heliographic locations of the flares and their changes (\citealt{Cameron1999}, \citealt{Petrie2010}). This scenario might be explained in terms of a change in the geometry of the field. If the field tilts after the flare, the observed LOS component near the limb might change \citep{Spirock2002}.  


It is still unclear if the field becomes stronger or weaker after the flare. Both scenarios of the longitudinal field increasing or decreasing have been observed in flares with different heliocentric locations (e.g. \citealt{Cameron1999}, \citealt{Petrie2010}). For example, \citet{Cliver2012}, \citet{Kosovichev2001} and \citet{Wang2002a} found that the unsigned fluxes increased.  In contrast, \citet{Kleint2016a} reported that $ \sim $60\% of the photospheric and chromospheric LOS-changes decreased the absolute value of $B$ after the flare took place; and \citet{Burtseva2013} found considerably more regions where the magnetic flux decreases than increases. Usually a polarity changes more than the other, and permanent changes are not simultaneous in the two polarities (e.g. \citealt{Wang2002a}, \citealt{Spirock2002}). 

If irreversible changes are produced by the flare process, there must be a relation in time with other types of enhancements during flares. In particular, the photospheric permanent changes of $B$ and the thermal emission in the 1 - 8 \AA\ band are co-temporal, and occur during the impulsive phase of flares \citep{Cliver2012}.

;;...........................




the abrupt changes in photospheric magnetic fields as an impulsive phase phenomenon and indicate that the coronal magnetic field changes that drive flares are rapidly transmitted to the photosphere. \citep{Cliver2012}



 The timing of photospheric and chromospheric permanent changes of the field occurred with an onset up to 3 minutes  \citep{Kleint2016a}. 
 
 
During flares the lower solar atmosphere is heated and a correspondence between EUV/UV emission and permanent changes might be expected. Observations have shown that these phenomena are co-spatial. In particular, all phostopheric irreversible changes occur in regions with chromospheric intensity enhacement, though not all chromospheric and coronal emission is accompanied by permanent changes (\citealt{Johnstone2012}, \citealt{Kleint2016a}). Also, high-energy particles that disturb lower layers of the solar atmosphere might produce the permanent changes of the field. Astronomers found that LOS-changes and HXR are co-temporal (\citealt{Yurchyshyn2004}, \citealt{Cliver2012}), and there is a controversy if these two phenomena are co-spatial or not. In some events, HXRs are observed at the same places of the LOS-changes during the impulsive phase of the flare \citep{Petrie2010}. On the other hand, irreversible changes are observed near the edges of HXR footpoints (\citealt{Wang2002}, \citealt{Kleint2016a}), or the co-spatiality is lost at late state of HXR emission, when the HXR-kernels move away from the PIL \citep{Petrie2010}.   



%We use the tether cutting model as an example of the comparison with observations. Figure 17 illustrates the general idea of this model as originally proposed by Moore & Labonte (1980) and further developed by Moore et al. (2001) and Moore & Sterling (2006). It applies a two-step reconnection that leads to eruptions in the form of ares and CMEs, in particular, for sigmoidal ARs. The first stage of reconnection occurs at the onset of the eruption, near the solar surface. It produces a low-lying shorter loop across the PIL and a longer twisted fux rope connecting the two far ends of a sigmoid. The second stage starts when the formed twisted rope becomes unstable and erupts outward. It causes an expansion of the larger scale envelope eld that overarches the sigmoid. The opened legs of the envelopelds reconnect back to form an arcade structure while the ejecting plasmoid escapes in the form of the CME. Please note that tether cutting is still phenomenological in nature.


%The work by Hudson et al. (2008) and Fisher et al. (2012) has made fundamental advances in the theory to explain the observed changes in magnetic fields associated with a flare. The authors quantitatively assessed the so-called back reaction on the solar surface and interior as a result of the coronal field evolution required to release energy. They made the prediction that after flares, at the flaring PIL, the photospheric magnetic fields become more horizontal. The analysis is based on the simple principle of energy and momentum conservation: the upward erupting momentum must be compensated by downward momentum as the back reaction. This is one of the very few models that specically predict rapid and irreversible changes in the photospheric magnetic fields associated with flares.




